An improved 3-local characterisation of McL and its automorphism group

This article presents a 3-local characterisation of the sporadic simple group McL and its automorphism group. The theorem is underpinned by a further identification theorem the proof of which is character theoretic. The main theorem is applied in our investigation of groups with a large 3-subgroup. An additional file containing Magma code has been attached to this submission.

==> MagmaRoutine.txt <==



F:=CyclotomicField(12: Sparse := true);
Z1     := F! [ RationalField() | 0, 1, 0, 2 ];
W:= VectorSpace(F,20);
K := KMatrixSpace(F,9,20);//20 is an overestimate for the number of characters of G that we need.
M:= MatrixRing(Integers(),9);
A:= Zero(M);

// D is the matrix D from the paper.
D := Matrix(F,9,9,
[
0,-3,4,0,-3,-2,-3,-4,0,
3,0,-2,-3,3,-2,3,-1,6,
-3,3,1,3,0,-2,0,2,3,
0,1,0,0,1,-2,-1,0,0,
1,-1,-1,1,0,0,0,0,-1,
0,0,1,0,0,1,0,2,0,
0,0,1,0,0,1,0,-1,0,
0,1,0,0,-1,0,Z1,0,0,
0,1,0,0,-1,0,-Z1,0,0]);

//We set up the group we intend to investigate.
G := Alt(9);
H:=Normalizer(G,sub<G|(1,2,3),(4,5,6),(7,8,9)>);
CC:= ConjugacyClasses(H);
C:= CharacterTable(H);

// L is the set of characters called \lambda_1, \dots \lambda_9 in the paper.
L:=[];
L[1]:= 2*C[1]+C[13]-C[6]-C[10];
L[2]:= C[1]-C[5]-C[6]+C[12];
L[3] := C[1]+C[2]+C[8]-C[10];
L[4]:=C[1]+C[5]+C[12]-C[14];
L[5]:= C[2] -C[4]-C[7]+C[12];
L[6]:= C[12]-C[3]-C[8];
L[7]:= C[8]-C[9];
L[8]:= C[11]-C[12];
L[9]:= C[4]+C[5]-C[8];





//The i,j entry of A is  the inner product <\lambda_i, \lambda_j>.


for i := 1 to 9 do for j := 1 to 9 do A[i][j] := InnerProduct(L[i],L[j]); end for; end for;


Cols:={};





//GD  will the possible solutions to the inner product equation. This is stored as a collection of 9x20 matrices.  GD[m] 1 \le m \le 9 will contain  a collection of 9 x 20 matrices which contain the first m rows we wish to calculate.
GD:=[{Zero(K)},{},{},{},{},{},{},{},{}];



//This function returns the maximal number of non-zero columns in GD[m].


MaX := function(GDm);
max:=0;
    for X in GDm do
        for j:= 1 to 20 do
            if ColumnSubmatrix(X,j,1) eq ColumnSubmatrix(Zero(K),1,1) then max := Max(max,j);  break;end if;
        end for;
    end for;
 return max-1;
end function;


//We have a routine for reducing the number possibilities we take on to the next calculation. The first column represents the trivial character, but if we swap columns other than than the firs,  the result  just relabels characters of G and so we may do this. We remove duplicates. The output is the max is the   number of non-zero columns in any member of GDm. 



ReduceGD:= function(GDm,max);
X:= GDm;
            for Y in X do  
                U:= GDm diff {Y};  
                for i := 2 to max do 
                    for j := i+1 to max  do 
                    if SwapColumns(Y,i,j) in U then GDm:= U; break i; end if; 
                    end for; 
                end for;  
            end for;
return GDm;
end function;







print "making the first row";

// Since the multiplicity of the trivial  character in \mu_1 is 2 and \mu_1(1)=0, we must have  mu_1 = 2theta 1 + theta_2+theta_3- theta_4 (after reordering the columns if necessary).  So there are no choices in this case. So GD[1] is essentially the initialization case.


X := Zero(K);
X[1][1]:=2; X[1][2]:=1; X[1][3]:=1; X[1][4]:= -1;
GD[1] := GD[1] join {X}; GD[1]:= GD[1] diff {Zero(K)};


//For the possibilities in row 2 we have  4 characters. In addition the principal  character has multiplicity 1 and the inner product is of lambda_1 and lambda_3 is 3 so we have at most 2 new characters. So we need to add at most two new columns.


    print "making row2";

m:=2;
for Y in GD[m-1] do max:= MaX({Y});
        for e := 2 to max do
            for f :=  e+1 to max+1  do
                for g := f+1 to max+2 do
                    for a,b,c in {1,2} do
                        X:= Y; Flag :=0;
                        X[m][1]:= 1; X[m][e]:=(-1)^a; X[m][f]:= (-1)^b; X[m][g]:=(-1)^c;
                        for j := 1 to g do if ColumnSubmatrix(X,j,1) eq ColumnSubmatrix(Zero(K),1,1) or  MultiplyColumn(X,-1,j) in GD[m] then Flag := 1; end if; end for;
                        if Flag eq 0 and
                        InnerProduct (W!RowSubmatrix(X,1,1),W!RowSubmatrix(X,m,1)) eq A[1,m] then GD[m]:= GD[m] join {X};
                        end if;
                    end for;
                end for;
            end for;
        end for;
end for;
 
GD[m] := ReduceGD(GD[m],MaX(GD[m]));

// Row 3 is similar to row 2.

     print "making row3";
     m:=3;
            for Y in GD[m-1] do
        max:= MaX({Y});

        for e := 2 to max  do
            for f :=  e+1 to max +1  do
                for g := f+1 to  max +2 do
                    for a,b,c in {1,2} do
                    X:= Y; Flag :=0;
                    X[m][1]:= 1;  X[m][e]:=(-1)^a; X[m][f]:= (-1)^b; X[m][g]:=(-1)^c;
                    for j := 1 to g do if ColumnSubmatrix(X,j,1) eq ColumnSubmatrix(Zero(K),1,1) or   MultiplyColumn(X,-1,j) in GD[3] then Flag := 1; end if; end for;
                        if Flag eq 0 and
                        InnerProduct (W!RowSubmatrix(X,1,1),W!RowSubmatrix(X,m,1)) eq A[1,m]  and
                        InnerProduct (W!RowSubmatrix(X,2,1),W!RowSubmatrix(X,m,1)) eq A[2,m]
                        then GD[m]:= GD[m] join {X};
                        end if;
                    end for;
                end for;
            end for;
        end for;
     end for;


  GD[m] := ReduceGD(GD[m],MaX(GD[m]));

   

//With this new character we could in fact find 3 new characters.
m:= 4;
 print "making row4";
    for Y in GD[m-1] do 
        max:=MaX({Y});

    for e := 2 to max+1  do
        for f :=  e+1 to max+2 do
            for g := f+1 to max+3 do
                for a,b, c in {1,2} do
                    X:= Y; Flag :=0;
                    X[m][1]:= 1;  X[m][e]:=(-1)^a; X[m][f]:=( -1)^b; X[m][g]:=(-1)^c;
                    for j := 1 to g do if ColumnSubmatrix(X,j,1) eq ColumnSubmatrix(Zero(K),1,1)   or   MultiplyColumn(X,-1,j) in GD[m] then Flag := 1; end if; end for;
                         if Flag eq 0 and
                            InnerProduct (W!RowSubmatrix(X,1,1),W!RowSubmatrix(X,m,1)) eq A[1,m]  and
                            InnerProduct (W!RowSubmatrix(X,2,1),W!RowSubmatrix(X,m,1)) eq A[2,m] and
                            InnerProduct (W!RowSubmatrix(X,3,1),W!RowSubmatrix(X,m,1)) eq A[3,m]
                            then GD[m]:=GD[m] join {X};
                        end if;
                end for;
            end for;
        end for;
    end for;
 end for;
 GD[m] := ReduceGD(GD[m],MaX(GD[m]));


// the fifth character does not involve the principal character. 

 print "making row5"; m:= 5;
    for Y in GD[m-1] do   max:=MaX({Y}); 
         for e := 2 to max do
            for f :=  e+1 to max+1  do
                for g := f+1 to max+2 do
                    for h := g+1 to max+3 do
                        for a,b,c,d in {1,2} do
                                X:= Y; Flag :=0;
                            X[m][e]:= (-1)^a;  X[m][f]:=(-1)^b; X[m][g]:= (-1)^c; X[m][h]:=(-1)^d;
                            for j := 1 to h do if ColumnSubmatrix(X,j,1) eq ColumnSubmatrix(Zero(K),1,1)  or   MultiplyColumn(X,-1,j) in GD[m] then Flag := 1; break; end if; end for;
                            if Flag eq 0 and
                            InnerProduct (W!RowSubmatrix(X,1,1),W!RowSubmatrix(X,m,1)) eq A[1,m]  and
                            InnerProduct (W!RowSubmatrix(X,2,1),W!RowSubmatrix(X,m,1)) eq A[2,m] and
                            InnerProduct (W!RowSubmatrix(X,3,1),W!RowSubmatrix(X,m,1)) eq A[3,m] and
                             InnerProduct (W!RowSubmatrix(X,4,1),W!RowSubmatrix(X,m,1)) eq A[4,m]
                            then GD[m]:= GD[m] join{X}; end if;
                        end for;
                    end for;
                end for;
            end for;
        end for;
    end for;
 

GD[m] := ReduceGD(GD[m],MaX(GD[m]));


 print "making row6"; m:= 6;
    for Y in GD[m-1] do 
        max:= MaX({Y});
        for e := 2 to max do
            for f :=  e+1 to max+1 do
                for g := f+1 to max+2  do
                    for a,b,c  in {1,2} do
                        X:= Y; Flag :=0;
                        X[m][e]:= (-1)^a;  X[m][f]:=(-1)^b; X[m][g]:= (-1)^c;
                        for j := 1 to g do if ColumnSubmatrix(X,j,1) eq ColumnSubmatrix(Zero(K),1,1)  or   MultiplyColumn(X,-1,j) in GD[m] then Flag := 1; end if; end for;
                        if Flag eq 0 and
                           InnerProduct (W!RowSubmatrix(X,1,1),W!RowSubmatrix(X,m,1)) eq A[1,m]  and
                        InnerProduct (W!RowSubmatrix(X,2,1),W!RowSubmatrix(X,m,1)) eq A[2,m] and
                        InnerProduct (W!RowSubmatrix(X,3,1),W!RowSubmatrix(X,m,1)) eq A[3,m] and
                         InnerProduct (W!RowSubmatrix(X,4,1),W!RowSubmatrix(X,m,1)) eq A[4,m] and
                          InnerProduct (W!RowSubmatrix(X,5,1),W!RowSubmatrix(X,m,1)) eq A[5,m]
                        then GD[m]:= GD[m] join {X}; end if;
                    end for;
                end for;
            end for;
        end for;
    end for;

GD[m] := ReduceGD(GD[m],MaX(GD[m]));

 

 print "making row7";
 m:= 7;
    for Y in GD[m-1] do      max:= MaX({Y});
        for e := 2 to max  do
            for f :=  e+1 to max+1 do
                for a,b in {1,2} do
                    X:= Y; Flag :=0;
                    X[m][e]:= (-1)^a;  X[m][f]:= (-1)^b;
                        for j := 1 to f do if ColumnSubmatrix(X,j,1) eq ColumnSubmatrix(Zero(K),1,1)  or   MultiplyColumn(X,-1,j) in GD[m]  then Flag := 1; end if; end for;
                    if Flag eq 0 and
                    InnerProduct (W!RowSubmatrix(X,1,1),W!RowSubmatrix(X,m,1)) eq A[1,m]  and
                    InnerProduct (W!RowSubmatrix(X,2,1),W!RowSubmatrix(X,m,1)) eq A[2,m] and
                    InnerProduct (W!RowSubmatrix(X,3,1),W!RowSubmatrix(X,m,1)) eq A[3,m] and
                     InnerProduct (W!RowSubmatrix(X,4,1),W!RowSubmatrix(X,m,1)) eq A[4,m] and
                     InnerProduct (W!RowSubmatrix(X,5,1),W!RowSubmatrix(X,m,1)) eq A[5,m] and
                     InnerProduct (W!RowSubmatrix(X,6,1),W!RowSubmatrix(X,m,1)) eq A[6,m]
                    then GD[m]:= GD[m] join {X}; end if;
                end for;
            end for;
        end for;
    end for;
GD[m] := ReduceGD(GD[m],MaX(GD[m]));


 print "making row8"; m:= 8;
    for Y in GD[m-1] do    max:= MaX({Y});
        for e := 2 to max do
            for f :=  e+1 to max+1  do
                for a,b in {1,2} do
                        X:= Y; Flag :=0;
                     X[m][e]:= (-1)^a;  X[m][f]:=(-1)^b;
                    for j := 1 to f do if ColumnSubmatrix(X,j,1) eq ColumnSubmatrix(Zero(K),1,1) or   MultiplyColumn(X,-1,j) in GD[m] then Flag := 1; end if; end for;
                    if Flag eq 0 and
                    InnerProduct (W!RowSubmatrix(X,1,1),W!RowSubmatrix(X,m,1)) eq A[1,m]  and
                    InnerProduct (W!RowSubmatrix(X,2,1),W!RowSubmatrix(X,m,1)) eq A[2,m] and
                    InnerProduct (W!RowSubmatrix(X,3,1),W!RowSubmatrix(X,m,1)) eq A[3,m] and
                     InnerProduct (W!RowSubmatrix(X,4,1),W!RowSubmatrix(X,m,1)) eq A[4,m] and
                      InnerProduct (W!RowSubmatrix(X,5,1),W!RowSubmatrix(X,m,1)) eq A[5,m] and
                      InnerProduct (W!RowSubmatrix(X,6,1),W!RowSubmatrix(X,m,1)) eq A[6,m] and
                      InnerProduct (W!RowSubmatrix(X,7,1),W!RowSubmatrix(X,m,1)) eq A[7,m]
                    then GD[m]:= GD[m] join {X}; end if;
                end for;
            end for;
        end for;
    end for;
    
    GD[m] := ReduceGD(GD[m],MaX(GD[m]));


 print "making row9"; m:= 9;
    for Y in GD[m-1] do     max:= MaX({Y});
        for e := 2 to max do
            for f :=  e+1 to max+1 do
                for g := f+1 to max+2  do
                    for a,b,c  in {1,2} do
                        X:= Y; Flag :=0;
                        X[m][e]:= (-1)^a;  X[m][f]:=(-1)^b; X[m][g]:= (-1)^c;
                        for j := 1 to g do if ColumnSubmatrix(X,j,1) eq ColumnSubmatrix(Zero(K),1,1)  or   MultiplyColumn(X,-1,j) in GD[m] then Flag := 1; end if; end for;
                        if Flag eq 0 and
                           InnerProduct (W!RowSubmatrix(X,1,1),W!RowSubmatrix(X,m,1)) eq A[1,m]  and
                        InnerProduct (W!RowSubmatrix(X,2,1),W!RowSubmatrix(X,m,1)) eq A[2,m] and
                        InnerProduct (W!RowSubmatrix(X,3,1),W!RowSubmatrix(X,m,1)) eq A[3,m] and
                         InnerProduct (W!RowSubmatrix(X,4,1),W!RowSubmatrix(X,m,1)) eq A[4,m] and
                          InnerProduct (W!RowSubmatrix(X,5,1),W!RowSubmatrix(X,m,1)) eq A[5,m] and
                           InnerProduct (W!RowSubmatrix(X,6,1),W!RowSubmatrix(X,m,1)) eq A[6,m] and
                                InnerProduct (W!RowSubmatrix(X,7,1),W!RowSubmatrix(X,m,1)) eq A[7,m] and
                                 InnerProduct (W!RowSubmatrix(X,8,1),W!RowSubmatrix(X,m,1)) eq A[8,m]
                        then GD[m]:= GD[m] join {X}; end if;
                    end for;
                end for;
            end for;
        end for;
    end for;
    
GD[m] := ReduceGD(GD[m],MaX(GD[m]));




//We now determine the possible columns of the fragments of the character tables.We use the matrix D from the paper.

Cols:={};
for X in GD[9] do Y := Transpose(D*X); Cols:= Cols join {Y};end for;




Colsnew := Cols;
Rep:=[Cols|];
j:= 0;
while #Colsnew ne 0 do
    j+:= 1;
    Rep[j] := Random(Colsnew);
    Z:= Rows(Rep[j]);
    WW:= {Cols|};
        for x in Colsnew do
            R:= SequenceToMultiset(Rows(x));
                for k := 1 to  #Z do
                    F:= false;
                    if Z[k] in R then R := R diff {*Z[k]*} ; F:= true; end if;
                    if F eq false and    -Z[k] in R then R := R diff {*-Z[k]*}; end if;
                end for;
            if #R eq 0 then WW := WW join{x}; end if;
        end for;
    Colsnew := Colsnew diff WW; 
end while;
 




Cols3:={};
for X in Rep do
Cols3:= Cols3 join {ColumnSubmatrix(X,1,3)};end for;


//The set Cols3 contains the three columns of the potential character table of G

print "the possible fragments of character tables on classes  x, z and y are", Cols3;





